New Frontiers in IoT: Networking, Systems, Reliability, and Security Challenges

The field of IoT has blossomed and is positively influencing many application domains. In this paper, we bring out the unique challenges this field poses to research in computer systems and networking. The unique challenges arise from the unique characteristics of IoT systems such as the diversity of application domains where they are used and the increasingly demanding protocols they are being called upon to run (such as, video and LIDAR processing) on constrained resources (on-node and network). We show how these open challenges can benefit from foundations laid in other areas, such as, 5G cellular protocols, ML model reduction, and device-edge-cloud offloading. We then discuss the unique challenges for reliability, security, and privacy posed by IoT systems due to their salient characteristics which include heterogeneity of devices and protocols, dependence on the physical environment, and the close coupling with humans. We again show how the open research challenges benefit from reliability, security, and privacy advancements in other areas. We conclude by providing a vision for a desirable end state for IoT systems.

==> Minutes/meeting-minutes.txt <==
3/16/20
---------
Tarek	Abdelzaher
Ahmed	Ali-Eldin
Saurabh	Bagchi
Pradipta	Ghosh
Ramesh	Govindan
Prashant	Shenoy
Ran	Xu

1. We will submit to a magazine rather than a journal. This will allow us to take a higher-level abstraction to the writing, make it  more concise, and target practitioners as well as researchers. For the latter the research challenges will be interesting reading. 

2. The choice of the magazine are: IEEE IoT Magazine, IEEE Pervasive Computing. Word count for the former is 4,500 not including bibliography, tables and figures (tables + figures <= 6) while for the latter it is 6,000 including bibliography and counting each table and figure as 250 words. 

3. We will drop ML as a separate section.

4. We will include the unique characteristics of IoT in the introduction. We will lay out some of the application domains that have these unique characteristics. This text can then serve both the "systems and networking" and "reliability and security" sections. 

5. Writing tasks (first cut). To be completed within a week. 
Intro, application context - Saurabh [DONE]
Systems and networking - Tarek (systems), Ramesh (networking)
Reliability and security - Saurabh (reliability, security), Prashant (privacy)
Testbeds - all

------------------------------------------------------
4/16
-----
Saurabh	Bagchi; Pradipta Ghosh; Prashant Shenoy; Ran Xu

Submission target:
* Special Issue on Smart IoT System: Opportunities by Linking Cloud, Edge, and AI
http://ieee-iotj.org/wp-content/uploads/2020/01/IoT-J-CFP-M3.pdf
Submission Deadline: April 15, 2020
Guest Editors: Wangdong Yang, Laurence T. Yang, A. T. Chronopoulos

[This is the one where the Editors told me that our vision article fits. This is the one where I wrote to the Editors asking for a 10-day extension and am waiting to hear back.]

* Special Issue on AI-Enabled Internet of Dependable and Controllable Things
https://ieee-iotj.org/wp-content/uploads/2020/01/ML-IoT-SI-CFP-updated.pdf
Submission Deadline: May 1, 2020
Guest Editors: Wei Yu, Wei Zhao, Anke Schmeink, Houbing Song, Guido Dartmann

Bring in an ML component to the paper to make it fit better for the special issues:
   - ML on edge
   - ML in reliability
   - ML in systems
What are domain-specific challenges of applying ML?

Structure is good for each section:
   (1) Unique challenges, (2) Requirements, (3) Research challenges including for each foundations to build upon, (4) Path forward. 
Page limit = 8 pages + unlimited with $175/page

Figures (section-specific)
1) Reliability
2) Security
3) Privacy
4) Networking (Pradipta)
5) Systems - Device-edge-cloud (Tarek)
A sample overview figure in case you want inspiration is the one in our recent CACM perspective article - Fig. 1.
Bagchi, Saurabh, Muhammad-Bilal Siddiqui, Paul Wood, and Heng Zhang. "Dependability in edge computing." Communications of the ACM 63, no. 1 (2019): 58-66. https://dl.acm.org/doi/pdf/10.1145/3362068

Privacy figure may be coupled with systems-networking. Security figure will have some part of the privacy piece.

Add the section specific figures for now. Then decide whether we need one overarching figure for the entire article. 

We remove the Testbed section. This makes the article too long and it does not fit naturally with the flow of the rest of the writeup. 

Timeline: End of Sun (4/19) for first cut of text material and figures. 


==> nsf-breakout-session-blurb.txt <==
Scalability, reliability, and systems challenges in IoT 

As the popularity of IoT devices and systems continues to grow, future IoT systems and applications, particularly for smart cities, will see deployments of large numbers of IoT devices, resulting in new challenges in systems and network design, This session will discuss the following research questions. For each, we will survey from the participants what is the state-of-the-art and state-of-the-practice, discuss challenging technical problems and what are promising directions being explored today. 

1.	What system challenges need to be addressed in designing IoT systems with very large numbers of devices? How can these systems scale from a performance standpoint when they are composed of millions or billions of devices?

2.	What are the reliability challenges that emerge when systems are run at such large scales? Do the characteristics of IoT devices (homogeneity, dependence on physical environment, resource constraints, thin or no OS) bring out new reliability challenges?

3.	What are the energy and power issues in designing large-scale IoT systems? How can techniques such as energy harvesting be used to make IoT devices self-powered?  How can protocols be made more energy efficient? How can protocols be developed to account for intermittent execution?

4.	How should IoT devices leverage emerging wireless networking technologies such as LoRa and 5G? 

5.	How do specific smart city application domains such as connected healthcare, renewable energy, buildings, transportation impact system design? For example, how do their requirements impact whether IoT data processing is done on-device, at the edge, or in the cloud?


==> prior_papers.txt <==
2-3 sentences for each papers (description, PDF link).

* Our own paper from the NSF Grand Challenges in Resilience Workshop in 2019
Somali Chaterji, Parinaz Naghizadeh, Muhammad Ashraful Alam, Saurabh Bagchi, Mung Chiang, David Corman, Brian Henz et al. “Resilient Cyberphysical Systems and their Application Drivers: A Technology Roadmap,” Report from the NSF Grand Challenges in Resilience Workshop, March 2019.

This takes a broader view of CPS challenges and does not look into the details of the software and systems challenges and does not touch upon the reliability or the security challenges at all.

* Xu, Teng, James B. Wendt, and Miodrag Potkonjak. "Security of IoT systems: Design challenges and opportunities." In 2014 IEEE/ACM International Conference on Computer-Aided Design (ICCAD), pp. 417-423. IEEE, 2014.

This is focused on low-level device-specific hardware features that can help with security of IoT systems.

* Blaauw, D., D. Sylvester, P. Dutta, Y. Lee, I. Lee, S. Bang, Y. Kim et al. "IoT design space challenges: Circuits and systems." In 2014 Symposium on VLSI Technology (VLSI-Technology): Digest of Technical Papers, pp. 1-2. IEEE, 2014.

This is hardware-oriented and looks at low-power operation through device level techniques.

* Javed, Farhana, Muhamamd Khalil Afzal, Muhammad Sharif, and Byung-Seo Kim. "Internet of things (IoT) operating Systems support, networking technologies, applications, and challenges: A comparative review." IEEE Communications Surveys & Tutorials 20, no. 3 (2018): 2062-2100.

"This review provides a detailed comparison of the OSs designed for IoT devices on the basis of their architecture, scheduling methods, networking technologies, programming models, power and memory management methods, together with other features required for IoT applications. In addition, various applications, challenges, and case studies in the field of IoT research is discussed."
But the last sentence's claim is weak.

+++++++++++++++++++++++++++++++++++++++++++++++
Review of IoT in specific application domains:
+++++++++++++++++++++++++++++++++++++++++++++++

* Bedi, Guneet, Ganesh Kumar Venayagamoorthy, Rajendra Singh, Richard R. Brooks, and Kuang-Ching Wang. "Review of Internet of Things (IoT) in electric power and energy systems." IEEE Internet of Things Journal 5, no. 2 (2018): 847-870.

* Mavromoustakis, Constandinos X., George Mastorakis, and Jordi Mongay Batalla, eds. Internet of Things (IoT) in 5G mobile technologies. Vol. 8. Springer, 2016.


